Two can play at that game: constraining the role of supernova and AGN feedback in dwarf galaxies with cosmological zoom-in simulations

There is growing observational evidence for dwarf galaxies hosting active galactic nuclei (AGN), including hints of AGN-driven outflows in dwarfs. However, in the common theoretical model of galaxy formation, efficient supernova (SN) feedback is the tool of choice for regulating star formation in the low-mass regime. In this paper, we present a suite of high-resolution cosmological dwarf zoom-in simulations relaxing the assumption of strong SN feedback, with the goal to determine whether more moderate SN feedback in combination with an efficient AGN could be a suitable alternative. Importantly, we find that there are sufficient amounts of gas to power brief Eddington-limited accretion episodes in dwarfs. This leads to a variety of outcomes depending on the AGN accretion model: from no additional suppression to moderate regulation of star formation to catastrophic quenching. Efficient AGN can drive powerful outflows, depleting the gas reservoir of their hosts via ejective feedback and then maintaining a quiescent state through heating the circumgalactic medium. Moderate AGN outflows can be as efficient as the strong SN feedback commonly employed, leading to star formation regulation and HI gas masses in agreement with observations of field dwarfs. All efficient AGN set-ups are associated with overmassive black holes (BHs) compared to the (heavily extrapolated) observed BH mass - stellar mass scaling relations, with future direct observational constraints in this mass regime being crucially needed. Efficient AGN activity is mostly restricted to high redshifts, with hot, accelerated outflows and high X-ray luminosities being the clearest tell-tale signs for future observational campaigns.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
